Modeling VI and VDRL feedback functions: searching normative rules through computational simulation

In this paper, we present a R script named Beak, built to simulate rates of behavior interacting with schedules of reinforcement. Using Beak, we've simulated data that allows an assessment of different reinforcement feedback functions (RFF). This was made with unparalleled precision, since simulations provide huge samples of data and, more importantly, simulated behavior isn't changed by the reinforcement it produces. Therefore, we can vary it systematically. We've compared different RFF for RI schedules, using as criteria: meaning, precision, parsimony and generality. Our results indicate that the best feedback function for the RI schedule was published by Baum (1981). We also propose that the model used by Killeen (1975) is a viable feedback function for the RDRL schedule. We argue that Beak paves the way for greater understanding of schedules of reinforcement, addressing still open questions about quantitative features of schedules. Also, they could guide future experiments that use schedules as theoretical and methodological tools.

==> README.txt <==

All files in this repository are related to the paper "Modeling VI and VDRL feedback functions: Searching normative rules through computational simulation", by: Paulo Sergio Panse Silveira, Jose de Oliveira Siqueira, Joao Lucas Bernardy, Jessica Santiago, Thiago Cersosimo Meneses, Bianca Sanches Portela and Marcelo Frota Benvenuti.

In this repository you can find R scripts to replicate figures and table data from this paper: 

* RI_Txp_paper.R: to find T and p (RI schedules); it also plots the attempted T and p combinations and the predicted geometric distribution.
* FigJeabSimpleRI.R: it creates Figure 2 in file FigFeedbackRI.eps
* FigJeabCurveFitRI.R: it creates Figure 3 in file FigFeedbackRIfit.eps, and also show how values for Tables 2 and 3 were computed.
* FigJeabSimpleRDRL.R: it creates Figure 4 in file FigFeedbackRDRL.eps
* FigJeabFitRDRL.R: it creates Figure 5 in file FigFeedbackRDRLfit.eps, and compute values shown in Table 4.
* FigJeabBreakRun.R: it creates Figure 6 in file FigBreakRun.eps

Simulated data, required for the R scripts, are in:

* RI.xlsx
* RDRL.xlsx
* BreakRun.xlsx


